Determination of the superoutburst cycle lengths of 206 SU UMa type dwarf novae

SU UMa stars are characterized by "superoutbursts" which are brighter at maximum light and which last much longer than the more frequent "ordinary" outbursts of these dwarf novae. Although there are now more than 1180 SU UMa type dwarf novae catalogued, our knowledge on their superoutburst cycle length Cso was hitherto limited to about 6$\%$ of the entire sample of known SU UMa stars. Using public data bases we have determined new Cso values for a total of 206 additional SU UMa stars in the range 17 d $<$ Cso $<$ 4590 d (including some ER UMa and WZ Sge type representants) within total time intervals between 2 and 57 years, and with an estimated uncertainty of $\pm$11$\%$. This way, we are increasing our present knowledge of Cso values by a factor $\sim$3.8. Its distribution is characterized by a broad maximum around Cso $\approx$ 270 days, and slowly decreasing numbers till Cso $\approx$ 800 d. The domain Cso $>$ 450 d was unexplored until now; we add here 106 cases ($\sim$51$\%$ of our total sample) in this range of long cycles, implying a better statistical basis for future studies of their distribution. Our sample contains 16 known WZ Sge stars, and we propose WZ Sge membership for 5 others hitherto classified as ordinary SU UMa stars. Individual superoutburst timings deviate in average about $\pm$7$\%$ of the cycle length from their overall linear ephemeris, conrming a pronounced quasi-periodic repeatability of superoutbursts. All relevant parameters are listed with their errors, and a table with individual superoutburst epochs of our targets is given, enabling future researchers to combine our results with other (past or future) observations.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
